How to Measure TLS, X.509 Certificates, and Web PKI: A Tutorial and Brief Survey

Transport Layer Security (TLS) is the base for many Internet applications and services to achieve end-to-end security. In this paper, we provide guidance on how to measure TLS deployments, including X.509 certificates and Web PKI. We introduce common data sources and tools, and systematically describe necessary steps to conduct sound measurements and data analysis. By surveying prior TLS measurement studies we find that diverging results are rather rooted in different setups instead of different deployments. To improve the situation, we identify common pitfalls and introduce a framework to describe TLS and Web PKI measurements. Where necessary, our insights are bolstered by a data-driven approach, in which we complement arguments by additional measurements.

==> figures/data/dnsSan-per-validation-ecdf.csv <==
x,DV,OV,EV
1,0.168404137980681,0.214825023379436,0.105467856325784
2,0.810381339740521,0.506101622614887,0.590825897963853
3,0.845625965478698,0.871874128398222,0.64601921757035
4,0.870431957572928,0.887010877590195,0.692404484099748
5,0.882681611073008,0.899588193795016,0.726893159460078
6,0.894661559192935,0.907719315515742,0.762468542667582
7,0.900352983695891,0.911896441403751,0.80485014870739
8,0.923877012374398,0.916414825023379,0.822008693662778
9,0.940468084288108,0.919463175337566,0.833276138183482
10,0.94918740776643,0.922970911059704,0.843685655456417
11,0.954574612489578,0.925228462207347,0.85220773278426
12,0.957961954284199,0.928033994520188,0.86015785861359
13,0.959586596382201,0.930357172154682,0.869080301990391
14,0.961712683400891,0.934186477662385,0.878174330816747
15,0.962941889091428,0.935367754425686,0.882978723404255
16,0.964400369008239,0.93663106429755,0.887554335392359
17,0.965294785022131,0.937858279601647,0.892015557080759
18,0.966655145431354,0.939236435825499,0.894532143674216
19,0.967430733297866,0.940060048235468,0.898364218714253
20,0.969412845963714,0.941297107512592,0.903912148249828
21,0.970216045349949,0.942022280192286,0.908087394188973
22,0.971824909436681,0.942944332332529,0.911233127430794
23,0.973379043546818,0.943594034552345,0.914664836421871
24,0.97450865054121,0.944732654099194,0.916209105467856
25,0.974832592835106,0.945339699102558,0.917867764813544
26,0.975290648224801,0.946291283161884,0.919354838709677
27,0.975590923501792,0.947068957031058,0.920727522306109
28,0.97601840899465,0.948306016308182,0.923129718599863
29,0.976357143174112,0.948916342635888,0.925017158544955
30,0.976877324483184,0.949799018884022,0.929993136582018
31,0.977119418343614,0.950514347590688,0.932166552276367
32,0.97743202019191,0.951098423323653,0.932852894074582
33,0.977662280543888,0.951551246082919,0.933825211622054
34,0.97800101472335,0.95203688208561,0.934339967970716
35,0.978290442617592,0.952847369198208,0.935941432166552
36,0.978612412660079,0.953408475660777,0.936970944863875
37,0.978786956909758,0.95394989417729,0.938801189659117
38,0.979104489386576,0.954648816262243,0.939659116906886
39,0.979333270549997,0.955026168561631,0.940517044154656
40,0.979733144523132,0.955564305753802,0.941317776252574
41,0.980487530686999,0.956227133270988,0.942690459849005
42,0.980779423895502,0.956702925300651,0.943662777396477
43,0.980995385424766,0.957106528194779,0.943834362846031
44,0.981300098267426,0.957598726846155,0.944406314344544
45,0.981561914641945,0.958209053173861,0.945607412491421
46,0.981904593324225,0.958806254204197,0.946408144589339
47,0.982218674361077,0.959170481206215,0.947437657286662
48,0.982668347682284,0.960223786320159,0.947609242736216
49,0.983113090374969,0.960748798214959,0.948524365133837
50,0.983631299432633,0.961191777001198,0.948924731182796
51,0.987038856804194,0.961703663598628,0.950354609929078
52,0.987278485350363,0.962241800790799,0.951269732326699
53,0.987421966640354,0.962724155469147,0.95264241592313
54,0.987578760627354,0.963596987744254,0.953900709219858
55,0.987710901471743,0.963905432232449,0.954186684969115
56,0.987868681584448,0.964515758560155,0.955444978265843
57,0.988056538531136,0.964893110859543,0.955845344314802
58,0.988210867203875,0.965539531755016,0.956989247311828
59,0.988334132916925,0.965985791865597,0.957332418210936
60,0.98856143489179,0.9663565815163,0.958533516357813
61,0.988695054924736,0.966792997653853,0.959963395104095
62,0.988881925745721,0.967173631277584,0.961793639899336
63,0.989548053659044,0.967570671523027,0.961793639899336
64,0.989747251051333,0.967898803957277,0.962136810798444
65,0.989866079198714,0.968492723663271,0.962594371997255
66,0.990030762191349,0.969145707207429,0.962651567147106
67,0.990164875287148,0.969578842020639,0.962708762296957
68,0.990296523068685,0.96990697445489,0.963051933196065
69,0.99043211535304,0.970218700267428,0.963738274994281
70,0.990580034208701,0.972889698282227,0.964710592541753
71,0.990687028847628,0.973050483175009,0.965454129489819
72,0.990845302023185,0.973329395744122,0.966426447037291
73,0.990939477027955,0.973559088448098,0.96682681308625
74,0.991111555963373,0.973906908828403,0.966998398535804
75,0.991222002042266,0.974284261127791,0.968027911233128
76,0.991346746943873,0.974687864021919,0.968256691832533
77,0.991447824828574,0.97495036996932,0.969400594829558
78,0.991562708473137,0.975498351134518,0.970487302676733
79,0.991639626278081,0.975921641974701,0.970487302676733
80,0.991831920790439,0.976436809896474,0.971459620224205
81,0.992049854571112,0.977043854899838,0.971516815374056
82,0.992162765964266,0.977289954225525,0.971859986273164
83,0.992252996466219,0.977591836065036,0.972546328071379
84,0.9923945055048,0.978008564256534,0.97431937771677
85,0.992460082864143,0.978451543042772,0.974376572866621
86,0.992627231171039,0.979088119965218,0.976035232212308
87,0.992738663375636,0.979344063263933,0.97700754975978
88,0.992918138253838,0.979632819806074,0.97700754975978
89,0.993035980275514,0.980144706403505,0.977979867307252
90,0.993446208568545,0.980800971272005,0.978151452756806
91,0.993717393137255,0.981453954816164,0.979009380004576
92,0.993913632152431,0.982323505766928,0.982441088995653
93,0.994091134779224,0.982838673688701,0.983527796842828
94,0.994332735576802,0.983416186772982,0.984614504690002
95,0.994595538077025,0.984394021427048,0.985872797986731
96,0.994857354451544,0.98553592229824,0.988618165179593
97,0.995070357603695,0.986848452035241,0.989647677876916
98,0.995390355394773,0.98788206920313,0.990391214824983
99,0.995926314715116,0.989050220669062,0.99159231297186
100,0.99825702281747,0.99115683089695,0.993308167467399

